Characterization and Architectural Implications of Big Data Workloads

Big data areas are expanding in a fast way in terms of increasing workloads and runtime systems, and this situation imposes a serious challenge to workload characterization, which is the foundation of innovative system and architecture design. The previous major efforts on big data benchmarking either propose a comprehensive but a large amount of workloads, or only select a few workloads according to so-called popularity, which may lead to partial or even biased observations. In this paper, on the basis of a comprehensive big data benchmark suite---BigDataBench, we reduced 77 workloads to 17 representative workloads from a micro-architectural perspective. On a typical state-of-practice platform---Intel Xeon E5645, we compare the representative big data workloads with SPECINT, SPECCFP, PARSEC, CloudSuite and HPCC. After a comprehensive workload characterization, we have the following observations. First, the big data workloads are data movement dominated computing with more branch operations, taking up to 92% percentage in terms of instruction mix, which places them in a different class from Desktop (SPEC CPU2006), CMP (PARSEC), HPC (HPCC) workloads. Second, corroborating the previous work, Hadoop and Spark based big data workloads have higher front-end stalls. Comparing with the traditional workloads i. e. PARSEC, the big data workloads have larger instructions footprint. But we also note that, in addition to varied instruction-level parallelism, there are significant disparities of front-end efficiencies among different big data workloads. Third, we found complex software stacks that fail to use state-of-practise processors efficiently are one of the main factors leading to high front-end stalls. For the same workloads, the L1I cache miss rates have one order of magnitude differences among diverse implementations with different software stacks.

==> README.txt <==
This is an ECE Technical Report template for LaTeX/BiBTeX typesetting environment. It has been tested with TeTex on Linux and with MiKTeX on Windows. It has not been tested on a Mac.

The package specifies report style (either generic report style with chapters or article style with sections) to assure uniformity among reports from
different authors. It also defines a cover page formatted to fit the cutout in BU report cardboard covers. This makes for a nice bound copy of a report.

In order to get your technical report number, contact the administrative secretary of the Department Chair (PHO324), and provide him/her with report
title and authors. However, please note that the department does not maintain a repository of past technical reports; only report title, author names and report number are archived.

The following files are included in the package:

  report.tex     	 : LaTeX template for a report,
  bu_ece_report.sty	 : BU ECE technical report LaTeX style file,
  fancybox.sty           : fancy box style file for the title-box page,
  fancyheadings.sty      : fancy headings style file for advanced headings,
  BUlogo_cmyk.eps 	 : BU logo as EPS file (cmyk red),
  ieeetr.bst       	 : unsorted IEEE BiBTeX style file,
  ieeetrsrt.bst   	 : sorted IEEE BiBTeX style file.

report.tex file is a template LaTeX file that is suggested as a starting point for the preparation of a BU ECE technical report (report.bbl is needed
for the compilation of report.tex).

The .sty files (bu_ece_report.sty, fancybox.sty, fancyheadings.sty) specify the BU ECE report style.

The .bst files (ieeetr.bst, ieeetrsrt.bst) define IEEE unsorted and sorted, respectively, bibliography styles that are recommended for BU ECE technical reports.

